Multi-Layer Content Interaction Through Quaternion Product For Visual Question Answering

Multi-modality fusion technologies have greatly improved the performance of neural network-based Video Description/Caption, Visual Question Answering (VQA) and Audio Visual Scene-aware Dialog (AVSD) over the recent years. Most previous approaches only explore the last layers of multiple layer feature fusion while omitting the importance of intermediate layers. To solve the issue for the intermediate layers, we propose an efficient Quaternion Block Network (QBN) to learn interaction not only for the last layer but also for all intermediate layers simultaneously. In our proposed QBN, we use the holistic text features to guide the update of visual features. In the meantime, Hamilton quaternion products can efficiently perform information flow from higher layers to lower layers for both visual and text modalities. The evaluation results show our QBN improved the performance on VQA 2.0, even though using surpass large scale BERT or visual BERT pre-trained models. Extensive ablation study has been carried out to testify the influence of each proposed module in this study.

==> test-table.txt <==
\documentclass[UTF8]{ctexart}
\usepackage{multirow}
\begin{document}

\begin{table}[!htbp]
\centering
\begin{tabular}{|c|c|c|c|c|c|}
\hline

\multirow{2}*{$Model$}& \multicolumn{4}{c|}{Test-dev}&Test-std\\
\cline{2-6}
~&Y/N&No.&Other&All&All\\
\hline
Bottom-up\cite{anderson2018bottom}&81.82&44.21&56.05&65.32&65.67\\
\cline{2-6}
MFH\cite{goyal2017making}&n/a&n/a&n/a&66.12&n/a\\
\cline{2-6}
DCN\cite{nguyen2018improved}&83.51&46.61&57.26&66.87&66.97\\
\cline{2-6}
Counter\cite{zhang2018learning}&83.14&51.62&58.97&68.09&68.41\\
\cline{2-6}
MFH+Bottom-Up\cite{goyal2017making}&84.27&49.56&59.89&68.76&n/a\\
\cline{2-6}
BAN+Glove\cite{kim2018bilinear}&85.46&50.66&60.50&69.66&n/a\\
\cline{2-6}
DFAF\cite{gao2019dynamic}&86.09&53.32&60.49&70.22&70.34\\
\cline{2-6}
DFAF-Bert\cite{peng2018dynamic}&86.73&52.92&\textbf{61.04}&70.59&70.81\\
\cline{2-6}
MCAN\cite{yu2019deep}&86.8&53.26&60.72&70.63&70.90\\
\cline{2-6}
MLIN-Without Bert\cite{gao2019multi}&85.96&52.93&60.40&70.18&70.28\\
\cline{2-6}
ViLBERT\cite{lu2019vilbert}&n/a&n/a&n/a&70.55&70.92\\
\cline{2-6}
Quaternion Block Networks(ours)&\textbf{87.12}&\textbf{53.48}&\textbf{60.8}&70.81&\textbf{71.02}\\
\hline
\end{tabular}
\end{table}

\end{document}


==> val-table.txt <==
\documentclass{article}
\usepackage{booktabs}%需要加载宏包{booktabs}
\begin{document}

\begin{table}[!htbp]
\centering
\caption{这是val比较table}\label{tab:valTable}%添加标题 设置标签
\begin{tabular}{ccc}% 通过添加 | 来表示是否需要绘制竖线
\toprule  % 在表格最上方绘制横线
Component&Setting&Accuracy\\
\hline  %在第一行和第二行之间绘制横线
Bottom-up\cite{anderson2018bottom}&Bottom-up&63.37\\
\hline % 在表格最下方绘制横线
Bilinear Attention\cite{kim2018bilinear}&BAN-1&65.36\\
~&BAN-12&66.04\\
\hline
DFAF\cite{gao2019dynamic}&DFAF-1&66.21\\
~&DFAF-8&66.66\\
\hline
MCAN\cite{yu2019deep}&MCAN-9&67.16\\
\hline
of stacked blocks&Quaternion-block-3&67.20\\
~&Quaternion-block-4&67.35\\
\hline
Embedding dimension&512&67.45\\
\hline
Region feature&1*1*2048&67.35\\
~&Scaled 2*2*2048&67.45\\
\hline
Without multi-layer relationship&Quaternion-block-4&67.28\\
\hline
Without multi-layer content&Quaternion-block-4&67.25\\
\hline
of Parallel Heads in&8 head&67.26\\
~&12 head&67.30\\
~&16 head&67.35\\
\bottomrule %添加表格底部粗线
\end{tabular}
\end{table}

\end{document}

